Searching for ejected supernova companions in the era of precise proper motion and radial velocity measurements

The majority of massive stars are born in binaries, and most unbind upon the first supernova. With precise proper motion surveys such as Gaia, it is possible to trace back the motion of stars in the vicinity of young remnants to search for ejected companions. Establishing the fraction of remnants with an ejected companion, and the photometric and kinematic properties of these stars, offers unique insight into supernova progenitor systems. In this paper, we employ binary population synthesis to produce kinematic and photometric predictions for ejected secondary stars. We demonstrate that the unbound neutron star velocity distribution from supernovae in binaries closely traces the input kicks. Therefore, the observed distribution of neutron star velocities should be representative of their natal kicks. We evaluate the probability for any given filter, magnitude limit, minimum measurable proper motion (as a function of magnitude), temporal baseline, distance and extinction that an unbound companion can be associated with a remnant. We compare our predictions with results from previous companion searches, and demonstrate that the current sample of stars ejected by the supernova of their companion can be increased by a factor of 5-10 with Gaia data release 3. Further progress in this area is achievable by leveraging the absolute astrometric precision of Gaia, and by obtaining multiple epochs of deep, high resolution near-infrared imaging with the Hubble Space Telescope, JWST and next-generation wide-field near-infrared observatories such as Euclid or the Nancy Grace Roman Space Telescope.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
